Incremental Text-to-Speech Synthesis with Prefix-to-Prefix Framework

Text-to-speech synthesis (TTS) has witnessed rapid progress in recent years, where neural methods became capable of producing audios with high naturalness. However, these efforts still suffer from two types of latencies: (a) the {\em computational latency} (synthesizing time), which grows linearly with the sentence length even with parallel approaches, and (b) the {\em input latency} in scenarios where the input text is incrementally generated (such as in simultaneous translation, dialog generation, and assistive technologies). To reduce these latencies, we devise the first neural incremental TTS approach based on the recently proposed prefix-to-prefix framework. We synthesize speech in an online fashion, playing a segment of audio while generating the next, resulting in an $O(1)$ rather than $O(n)$ latency.

==> letter_to_SAC.txt <==
Dear Dr. Zweig,

Thank you for serving as the Senior Area Chair of the Speech and Multimodality track of EMNLP 2020!

We are the authors of submission #2878, "Incremental Text-to-Speech Synthesis with Prefix-to-Prefix Framework", which we believe is handled by the Speech and Multimodality track as it is a TTS paper.

According to the CFP (https://2020.emnlp.org/call-for-papers), we believe TTS is within the scope of EMNLP 2020 and specifically your track. However, reviewer #1 questions the relevance of our submission to EMNLP:

"The application is mainly on Text-to-speech and may not be of broad interest to NLP community."

We argue that this observation is not valid given the CFP and should not be a reason to lower the scoring of our paper.

In fact, our work is of general interest to the broader NLP community because 

1) The main use case of our technology is simultaneous speech-to-speech translation. We note that both simultaneous translation and speech-to-speech translation are well published in recent *ACL conferences, therefore our paper should have a broad readership;

2) Our basic framework ("prefix-to-prefix") is borrowed from the machine translation community (Ma et al, ACL 2019) and we apply it to TTS here. Our work also uses many text processing techniques such as grapheme-to-phoneme conversion, text normalization, and polyphone disambiguation. 

To summarize, this TTS paper employs many NLP techniques and is useful to other NLP problems.

We are writing to confirm that this paper is within the scope of EMNLP 2020.

Thank you so much for your time!

Best regards,

Mingbo


==> rebuttal.txt <==
For reviewer 1:

Q1: Throwing a full word of lookahead at the vocoder level seems overkill?
A1: We tried using only a few frames of lookahead in the vocoder, but it caused connection noise due to the parallel nature of our vocoder. We'll add this analysis in our revision. We chose the word-level lookahead since it is easier to interpret by users.

Q2: Evaluations of prosody
A2: Thanks a lot for the suggestion. We'll provide the prosody evaluation in the revision. 

Q3: Insights into previous works.
A3: Thank you for pointing this out. We'll discuss more related works in the revision.


+++++++++++++++++++++++++++++++++

For reviewer 2:

Q1: Performance gap?
A1: We believe most of the performance gap is due to the DeepVoice 3 (DV3) architecture. This gap also can be found in Tables 2-3 of the original DV3 paper. Our method is very general and we have adopted it to Tacotron 2 for better audio quality. We will include those experiments in the revision.

Q2: Prosody Analysis?
A2: Thanks a lot for the suggestion. We will provide the prosody evaluation in the revision.

Q3: Perceptual impact where the time balance is negative?
A3: When the time balance is negative, it could cause an unnatural pause.

Q4: Provide spectral distortion metrics?
A4: Figure 9 shows that our incrementally generated spectrogram is very similar to the full-sentence spectrogram. In the revision, we'll include spectral distortion metrics.


+++++++++++++++++++++++++++++++++

For reviewer 3:

Q1: Limited novelty?
A1: We believe that our adaptation of the prefix-to-prefix framework from simultaneous translation to incremental TTS is novel and interesting. Compared to simultaneous translation, incremental TTS is an even more suitable application scenario for the prefix-to-prefix framework since the monotonicity of attention in TTS means we do not need to retrain the model, which was required in simultaneous trnaslation due to word order difference (Ma et al. 2019). Our adaptation reduces the latency of TTS from O(n) to O(1).


Q2: Discussion about Yanagita et al.'s work?
A2: Thank you for pointing out this paper! We'll discuss this paper in our revision. However, that paper is segment-based (or "unit-based" in the authors' terminology), synthesizing each segment (could be as long as half a sentence) at a time, thus *not* strictly incremental at the word level. Please also note that per ACL policy, "papers (whether refereed or not) appearing less than 3 months before the submission deadline are considered contemporaneous to your submission". Therefore, the existence of that paper does not undermine the novelty of our work, not to mention that it is not strictly incremental and uses completely different methods (see below). 



Q3: Differences with Yanagita et al.'s work?
A3: As briefly discussed above, the most important difference is that their work is segment-based (a segment could be as long as half a sentence), while our work is word-based. Therefore, their work is not strictly incremental at the word level.  Word-level incremental TTS has the lowest latency, but it's also much more challenging to achieve naturalness than segment-based. In fact, Yanagita et al's Figure 6 shows that if each segment is just one word, the naturalness is severely reduced (only 2.08, compared to 3.01 of full sentence). In other words, their work is an intermediate stage between full-sentence TTS (each segment is a sentence) and strictly incremental TTS (each segment is a word). Indeed, as the authors admited, their work is "an initial step to construct iTTS".

There are some other differences:
1) They need to retrain the full-sentence model with segmented texts and audios which obtained from force alignment, while we could directly use the existing, trained full-sentence model.
2) Their encoder doesn't keep previous information, while our model always has the previous context.
3) We always use lookahead words for better prosody and pronunciation, while they have no lookahead information between segments.

Q4: Related works?
A4: We will provide a new section to discuss the related works in the next version.

Q5: Incremental generation of phonemes and subwords?
A5: We have a separate but simple incremental text-to-phoneme converter and we will provide more details about it in the revision. For text-to-phoneme, we use word instead of subword as the basic input unit. But you raised a good point, and we believe our converter can also handle subwords incrementally, and we will also discuss this in the revision.

Q6: Analysis of look-back context?
A6: Our look ahead model always considers all existing context (all preceding words) within a sentence.


+++++++++++++++++++++++++++++++++
For reviewer 4:

Q1: Audio samples?
A1: The audio sample's URL can be found in the footnote on page 1.

Q2: Performance gap?
A2: We believe most of the performance gap relates to the DeepVoice 3 (DV3) architecture. This gap can also be found in Tables 2--3 of the original DV3 paper. Our method is very general and we have adopted it to Tacotron 2 for better audio quality. We will include those experiments in the revision.

Q3: Novelty?
A3: We believe that our adaptation of the prefix-to-prefix framework from simultaneous translation to incremental TTS is novel and interesting. Compared to simultaneous translation, incremental TTS is an even more suitable application scenario for the prefix-to-prefix framework since the monotonicity of attention in TTS means we do not need to retrain the model, which was required in simultaneous trnaslation due to word order difference (Ma et al. 2019). Our adaptation reduces the latency of TTS from O(n) to O(1).


+++++++++++++++++++++++++++++++++

To all reviewers:
We appreciate your careful review and all your valuable comments. We will make changes according to your valuable comments in the next version.

+++++++++++++++++++++++++++++++++

To Area Chair:

Dear Area Chair,

Most concerns from Reviewer #3 (and hence the lower score) are about our missing discussion of Yanagita et al.'s work published on Sep. 20, 2019 (ISCA 2019 Speech Synthesis Workshop). However, per ACL's 3-month policy, this work is a contemporaneous work, and thus should not undermine the novelty of our work. More importantly, their work, being segment-based, is not strictly incremental at the word level (see response to reviewer #3). Our work aims at word-level incremental TTS, which is much more challenging to achieve naturalness but also brings lower latency. We'll definitely discuss that work in our revision, but we hope that this missed discussion should not result in a lower score according to the ACL policy.


==> rebuttal_emnlp.txt <==
TO ALL REVIEWERS:
Thank you for taking the time to review our paper! We appreciate all your comments and will improve our paper based on them.

SHARED QUESTION FROM REVIEWER #1 AND REVIEWER #2:----------------

Q1: Limited novelty?
A1: We believe that our adaptation of the prefix-to-prefix framework from simultaneous translation to incremental TTS is novel and meaningful in both model design and practical usage. 

From the model point of view:
Compared to simultaneous translation, incremental TTS is an even more suitable scenario for prefix-to-prefix. With monotonic attention in TTS, we don't need to retrain the model, and only need to adapt the inference. This is different from the original Ma et al paper in simultaneous translation, and other works in incremental TTS (Yanagita et al., 2019) or ASR (Novitasari et al. 2019), all of which rely on new training algorithms and/or training data preprocessing.

From a practical point of view:
Our adaptation reduces the TTS latency from O(n) to O(1), which reduces the TTS response time significantly. 
We also demonstrate that our neural incremental TTS pipeline (including vocoder) can support efficient inference with both CPU and GPU. This is a meaningful step towards the potential use of on-device TTS (as opposed to the prevalent cloud-based TTS).

OTHER QUESTIONS FROM REVIEWER #2:------------------------------

Q2: Is Look-ahead necessary?
A2: In lines 468--476 in our paper, we gave one concrete example to explain the necessity of look-ahead for incremental TTS: There are many words in English with multiple pronunciations depending on the next word (e.g., "the apple" vs. "the pear"). Another, more serious, problem is liaison, where the final consonant of one word links with the first vowel of the next word, e.g., "an_apple", "think_about_it", and "there_is_a". This problem is even more severe in other languages like French. More generally, co-articulation is common in most languages, where lookahead is needed.

That being said, some languages seem to require less lookahead; for example, our experiments on Chinese TTS in this paper showed that improvement from lookahead is smaller than English (see Table 2). However, this is due to the fact that our Chinese dataset is mostly formal text that does not expose co-articulation, but in informal fast speech, co-articulation between word boundaries is more common (such as third-tone sand:i) where you need lookahead, see for instance:

https://www.isca-speech.org/archive/archive_papers/interspeech_2007/i07_2749.pdf
https://www.ling.upenn.edu/~jiahong/publications/j03.pdf

We will make this point much more clear in the revision. Thanks for bringing it up.


Q3: Comparison with Yanagita et al. (2019).
A3: To get a good speech quality similar to the full-sentence model, we need to set k1=1 instead of k1=0 (i.e., one word lookahead in phoneme-to-spectrogram). We use k1=0 merely for ablation study and comparisons, and k1=0 is not the desired option since we believe that look-ahead is essential for incremental TTS esp. for English (see reason above).

When we have k1=0, our proposed model is slightly worse (0.15 in MOS, about 3.8%) than Yanagita et al.'s method since we don't retrain the model. But Yanagita et al.'s model needs retraining and special preprocessing of training data. In all other settings, when k1=1, our model gets the best performance.


Q4: Missing reference:
A4: We will cite and discuss Novitasari et al. 2019 in our revision.


Q5: Equation questions:
A5: As explained in lines 384--387, when we have argmax c_t,i > \sum | \bar{x_tau}|, it means that the attention from spectrogram to text has moved from t to the next word, t+1. 

We will make our equations more readable in the revision.

Q6: Reproducibility
A6: Our entire pipeline is based on an open-source codebase, ESPnet (https://github.com/espnet/espnet). We only made adaptations at inference time for spectrogram stitching based on attention. Given a good quality baseline model, our framework can be easily reproduced with a similar quality that we show in the sample website (https://inctts.github.io/).


QUESTIONS FROM REVIEWER #3:---------------------------------------------

Q1: problems with related work
A1: Thanks for pointing this out! We will make our related work section more concrete about the differences with the existing works. In our current submission, we mostly discussed the difference between non-neural and neural approaches, but we admit that the underlying logic of incremental processing seems similar and should be discussed. We will also rewrite the statement in line 443.

We will revise the related work part significantly in the next version.

Q2: Different granularity for vocoder?
A2: This is a great suggestion! We use word-level vocoding because our text-to-spectrogram part is based on the word-level. Although we think co-articulation can be largely modeled by the spectrogram, in the future, we will also try different granularities for the vocoder.

Q3: Different pitch deviation analysis?
A3: Thank you for your suggestions! We will include the analysis of semi-tones in the revision.

Q4: Typos.
A4: Thank you for pointing these out! We will correct them.

Q5: Reproducibility
A5: Our entire pipeline is based on an open-source codebase, ESPnet (https://github.com/espnet/espnet). We only make adaptations at the inference time for spectrogram stitching based on attention. Given a good quality baseline model, our framework can be easily reproduced with a similar quality that we show in the sample website (https://inctts.github.io/).



